A complete set of in-medium splitting functions to any order in opacity

In this Letter we report the first calculation of all ${\cal O}(\alpha_s)$ medium-induced branching processes to any order in opacity. Our splitting functions results are presented as iterative solutions to matrix equations with initial conditions set by the leading order branchings in the vacuum. The flavor and quark mass dependence of the in-medium $q \rightarrow qg$, $g\rightarrow gg$, $q \rightarrow g q$, $g \rightarrow q\bar{q}$ processes is fully captured by the light-front wavefunction formalism and the color representation of the parent and daughter partons. We include the explicit solutions to second order in opacity as supplementary material and present numerical results in a realistic strongly-interacting medium produced in high center-of-mass energy heavy ion collisions at the Large Hadron Collider. Our numerical simulations show that the second order in opacity corrections can change the energy dependence of the in-medium shower intensity. We further find corrections to the longitudinal and angular distributions of the in-medium splitting kernels that may have important implications for jet substructure phenomenology.

==> Supplemental.txt <==
This file contains the kernel for the full medium-induced splitting functions Eq. (3) obtained by iterating the reaction operator (4), written in a form conducive for implementation in C.  The results below are expressed using the coefficients defined in Table 1 and wave functions and energy denominators in Eqs. (1).  To complete the full distribution at second order in opacity, the below expressions must be multiplied by the prefactor from Eq. (3) and integrated twice using the measure in the first line of, e.g., Eq. (4a), involving the longitudinal positions z1 and z2 and transverse momentum exchanges q1 and q2.  In the notation below, we use:


dz1 = z1 
dz2 = z2 - z1 
N02(a1,a2) = p^+ \frac{dN_0}{d^2 (p + a1 q1 + a2 q2) dp^+}
En2(a1,a2) = \Delta E^- (x, k + a1 q1 + a2 q2)
\Phi2(a1,a2,b1,b2) = \langle \psi(x, k + a1 q1 + a2 q2) \psi^*(x, k + b1 q2 + b2 q2)


The general expression at second order in opacity is:



N02(0,0)*((-2*Power(v7,2)*cos(dz2*En2(0,-1) - dz1*En2(0,0) - dz2*En2(0,0)) + 2*Power(v7,2)*cos(dz1*En2(-1,-1) + dz2*En2(0,-1) - dz1*En2(0,0) - dz2*En2(0,0)))*Phi2(-1,-1,0,0) + (2*Power(v7,2)*cos(dz2*En2(0,0)) - 2*Power(v7,2)*cos(dz1*En2(0,-1) + dz2*En2(0,-1) - dz2*En2(0,0)) - 2*Power(v7,2)*cos(dz1*En2(-1,0) + dz2*En2(0,0)) + 2*Power(v7,2)*cos(dz1*En2(-1,0) - dz1*En2(0,-1) - dz2*En2(0,-1) + dz2*En2(0,0)))*Phi2(-1,0,0,-1) + (-4*(v3 + v5)*v7*cos(dz1*En2(0,0)) + 2*(-v1 + v3 + v5)*v7*cos(dz2*En2(0,0)) + 4*(v3 + v5)*v7*cos(dz1*En2(-1,0) - dz1*En2(0,0)) + 2*(v1 - v3 - v5)*v7*cos(dz1*En2(-1,0) + dz2*En2(0,0)))*Phi2(-1,0,0,0) + (2*(v3 + v5)*v7*cos((dz1 + dz2)*(En2(0,-1) - En2(0,0))) + 2*(-v1 + v3 + v5)*v7*cos(dz2*En2(0,0)) + 2*(v3 + v5)*v7*cos((dz1 + dz2)*(-En2(0,-1) + En2(0,0))) + 2*(v1 - v3 - v5)*v7*cos(dz1*En2(0,-1) + dz2*En2(0,-1) - dz2*En2(0,0)) + 2*(v1 - v3 - v5)*v7*cos(dz2*En2(0,-1) - dz1*En2(0,0) - dz2*En2(0,0)) - 2*(v1 + v3 + v5)*v7*cos(dz1*En2(0,0) + dz2*En2(0,0)))*Phi2(0,-1,0,0) + (4*Power(v3 + v5,2) + 4*(v1 - v3 - v5)*(v3 + v5)*cos(dz1*En2(0,0)) + 2*Power(-v1 + v3 + v5,2)*cos(dz2*En2(0,0)) + 2*(Power(v1,2) - Power(v3 + v5,2))*cos((dz1 + dz2)*En2(0,0)))*Phi2(0,0,0,0)) + N02(0,-1)*((-2*d5*v7*cos(dz2*En2(0,-1 + x)) + 2*d5*v7*cos(dz1*En2(-1,-1 + x) + dz2*En2(0,-1 + x)))*Phi2(-1,-1 + x,0,0) + (-2*d3*v7*cos(dz1*En2(0,-1 + x)) + 2*d3*v7*cos(dz2*En2(0,-1 + x)) + 2*d3*v7*cos(dz1*En2(-1,-1 + x) - dz1*En2(0,-1 + x)) - 2*d3*v7*cos(dz1*En2(-1,-1 + x) + dz2*En2(0,-1 + x)))*Phi2(-1,-1 + x,0,-1 + x) + (2*d6*v7*cos(dz2*En2(0,-1 + x)) - 2*d6*v7*cos(dz1*En2(-1,-1 + x) + dz2*En2(0,-1 + x)) - 2*d6*v7*cos(dz2*En2(0,-1 + x) - dz1*En2(0,x) - dz2*En2(0,x)) + 2*d6*v7*cos(dz1*En2(-1,-1 + x) + dz2*En2(0,-1 + x) - dz1*En2(0,x) - dz2*En2(0,x)))*Phi2(-1,-1 + x,0,x) + (-2*d4*v7*cos(dz2*En2(0,x)) + 2*d4*v7*cos(dz1*En2(-1,x) + dz2*En2(0,x)))*Phi2(-1,x,0,0) + (2*d6*v7*cos(dz2*En2(0,x)) - 2*d6*v7*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*d6*v7*cos(dz1*En2(-1,x) + dz2*En2(0,x)) + 2*d6*v7*cos(dz1*En2(-1,x) - dz1*En2(0,-1 + x) - dz2*En2(0,-1 + x) + dz2*En2(0,x)))*Phi2(-1,x,0,-1 + x) + (-2*d2*v7*cos(dz1*En2(0,x)) + 2*d2*v7*cos(dz2*En2(0,x)) + 2*d2*v7*cos(dz1*En2(-1,x) - dz1*En2(0,x)) - 2*d2*v7*cos(dz1*En2(-1,x) + dz2*En2(0,x)))*Phi2(-1,x,0,x) + 2*d1*v1*Phi2(0,0,0,0) + (-4*d5*v1 + 2*d5*(v1 - v3 - v5)*cos(dz2*En2(0,-1 + x)) + 2*d5*(v1 + v3 + v5)*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x)))*Phi2(0,0,0,-1 + x) + (-4*d4*v1 + 2*d4*(v1 - v3 - v5)*cos(dz2*En2(0,x)) + 2*d4*(v1 + v3 + v5)*cos(dz1*En2(0,x) + dz2*En2(0,x)))*Phi2(0,0,0,x) + (2*d3*(v1 + v3 + v5) + 2*d3*(v1 - v3 - v5)*cos(dz1*En2(0,-1 + x)) + 2*d3*(-v1 + v3 + v5)*cos(dz2*En2(0,-1 + x)) - 2*d3*(v1 + v3 + v5)*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x)))*Phi2(0,-1 + x,0,-1 + x) + (4*d6*v1 + 2*d6*(-v1 + v3 + v5)*cos(dz2*En2(0,-1 + x)) - 2*d6*(v1 + v3 + v5)*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x)) + 2*d6*(-v1 + v3 + v5)*cos(dz2*En2(0,x)) + 2*d6*(v1 - v3 - v5)*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x) - dz2*En2(0,x)) + 2*d6*(v1 - v3 - v5)*cos(dz2*En2(0,-1 + x) - dz1*En2(0,x) - dz2*En2(0,x)) + 4*d6*(v3 + v5)*cos(dz1*En2(0,-1 + x) + dz2*En2(0,-1 + x) - dz1*En2(0,x) - dz2*En2(0,x)) - 2*d6*(v1 + v3 + v5)*cos(dz1*En2(0,x) + dz2*En2(0,x)))*Phi2(0,-1 + x,0,x) + (2*d2*(v1 + v3 + v5) + 2*d2*(v1 - v3 - v5)*cos(dz1*En2(0,x)) + 2*d2*(-v1 + v3 + v5)*cos(dz2*En2(0,x)) - 2*d2*(v1 + v3 + v5)*cos(dz1*En2(0,x) + dz2*En2(0,x)))*Phi2(0,x,0,x)) + N02(-1,0)*((-2*d1*v7*cos(dz2*En2(0,0)) + 2*d1*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)))*Phi2(0,-1,0,0) + (2*d5*v7*cos(dz2*En2(0,0)) - 2*d5*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) + 2*d5*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(-1 + x,0)) - 2*d5*v7*cos(dz2*En2(0,0) + dz1*En2(-1 + x,0)))*Phi2(0,-1,-1 + x,0) + (2*d4*v7*cos(dz2*En2(0,0)) - 2*d4*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) + 2*d4*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(x,0)) - 2*d4*v7*cos(dz2*En2(0,0) + dz1*En2(x,0)))*Phi2(0,-1,x,0) + (2*d1*(v3 + v5) + 2*d1*(v1 - v3 - v5)*cos(dz2*En2(0,0)))*Phi2(0,0,0,0) + (-2*d5*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) + 2*d5*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(-1 + x,-1)))*Phi2(0,0,-1 + x,-1) + (-4*d5*(v3 + v5) + 2*d5*(-v1 + v3 + v5)*cos(dz2*En2(0,0)) + 4*d5*(v3 + v5)*cos(dz1*En2(-1 + x,0)) + 2*d5*(v1 - v3 - v5)*cos(dz2*En2(0,0) + dz1*En2(-1 + x,0)))*Phi2(0,0,-1 + x,0) + (-2*d4*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) + 2*d4*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(x,-1)))*Phi2(0,0,x,-1) + (-4*d4*(v3 + v5) + 2*d4*(-v1 + v3 + v5)*cos(dz2*En2(0,0)) + 4*d4*(v3 + v5)*cos(dz1*En2(x,0)) + 2*d4*(v1 - v3 - v5)*cos(dz2*En2(0,0) + dz1*En2(x,0)))*Phi2(0,0,x,0) + (2*d3*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) - 2*d3*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(-1 + x,-1)) - 2*d3*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(-1 + x,0)) + 2*d3*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(-1 + x,-1) - dz1*En2(-1 + x,0)))*Phi2(-1 + x,-1,-1 + x,0) + (2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) - 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(-1 + x,-1)) - 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(x,0)) + 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(-1 + x,-1) - dz1*En2(x,0)))*Phi2(-1 + x,-1,x,0) + (4*d3*(v3 + v5) - 4*d3*(v3 + v5)*cos(dz1*En2(-1 + x,0)))*Phi2(-1 + x,0,-1 + x,0) + (2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) - 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(-1 + x,0)) - 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(x,-1)) + 2*d6*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(-1 + x,0) + dz1*En2(x,-1)))*Phi2(-1 + x,0,x,-1) + (4*d6*(v3 + v5) - 4*d6*(v3 + v5)*cos(dz1*En2(-1 + x,0)) - 4*d6*(v3 + v5)*cos(dz1*En2(x,0)) + 4*d6*(v3 + v5)*cos(dz1*En2(-1 + x,0) - dz1*En2(x,0)))*Phi2(-1 + x,0,x,0) + (2*d2*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0)) - 2*d2*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(x,-1)) - 2*d2*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) - dz1*En2(x,0)) + 2*d2*v7*cos(dz2*En2(0,-1) - dz2*En2(0,0) + dz1*En2(x,-1) - dz1*En2(x,0)))*Phi2(x,-1,x,0) + (4*d2*(v3 + v5) - 4*d2*(v3 + v5)*cos(dz1*En2(x,0)))*Phi2(x,0,x,0)) + N02(-1,-1)*(Power(d1,2)*Phi2(0,0,0,0) + (-2*d1*d5 + 2*d1*d5*cos(dz2*En2(0,-1 + x)))*Phi2(0,0,0,-1 + x) + (-2*d1*d4 + 2*d1*d4*cos(dz2*En2(0,x)))*Phi2(0,0,0,x) + (-2*Power(d5,2)*cos(dz2*En2(0,-1 + x)) + 2*Power(d5,2)*cos(dz2*En2(0,-1 + x) + dz1*En2(-1 + x,-1 + x)))*Phi2(0,0,-1 + x,-1 + x) + (-2*d4*d5*cos(dz2*En2(0,x)) + 2*d4*d5*cos(dz2*En2(0,x) + dz1*En2(-1 + x,x)))*Phi2(0,0,-1 + x,x) + (-2*d4*d5*cos(dz2*En2(0,-1 + x)) + 2*d4*d5*cos(dz2*En2(0,-1 + x) + dz1*En2(x,-1 + x)))*Phi2(0,0,x,-1 + x) + (-2*Power(d4,2)*cos(dz2*En2(0,x)) + 2*Power(d4,2)*cos(dz2*En2(0,x) + dz1*En2(x,x)))*Phi2(0,0,x,x) + (2*d1*d3 - 2*d1*d3*cos(dz2*En2(0,-1 + x)))*Phi2(0,-1 + x,0,-1 + x) + (2*d1*d6 - 2*d1*d6*cos(dz2*En2(0,-1 + x)) - 2*d1*d6*cos(dz2*En2(0,x)) + 2*d1*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)))*Phi2(0,-1 + x,0,x) + (-2*d3*d5 + 2*d3*d5*cos(dz2*En2(0,-1 + x)) + 2*d3*d5*cos(dz1*En2(-1 + x,-1 + x)) - 2*d3*d5*cos(dz2*En2(0,-1 + x) + dz1*En2(-1 + x,-1 + x)))*Phi2(0,-1 + x,-1 + x,-1 + x) + (2*d5*d6*cos(dz2*En2(0,x)) - 2*d5*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) + 2*d5*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(-1 + x,x)) - 2*d5*d6*cos(dz2*En2(0,x) + dz1*En2(-1 + x,x)))*Phi2(0,-1 + x,-1 + x,x) + (-2*d3*d4 + 2*d3*d4*cos(dz2*En2(0,-1 + x)) + 2*d3*d4*cos(dz1*En2(x,-1 + x)) - 2*d3*d4*cos(dz2*En2(0,-1 + x) + dz1*En2(x,-1 + x)))*Phi2(0,-1 + x,x,-1 + x) + (2*d4*d6*cos(dz2*En2(0,x)) - 2*d4*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) + 2*d4*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(x,x)) - 2*d4*d6*cos(dz2*En2(0,x) + dz1*En2(x,x)))*Phi2(0,-1 + x,x,x) + (2*d1*d2 - 2*d1*d2*cos(dz2*En2(0,x)))*Phi2(0,x,0,x) + (2*d5*d6*cos(dz2*En2(0,-1 + x)) - 2*d5*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*d5*d6*cos(dz2*En2(0,-1 + x) + dz1*En2(-1 + x,-1 + x)) + 2*d5*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(-1 + x,-1 + x)))*Phi2(0,x,-1 + x,-1 + x) + (-2*d2*d5 + 2*d2*d5*cos(dz2*En2(0,x)) + 2*d2*d5*cos(dz1*En2(-1 + x,x)) - 2*d2*d5*cos(dz2*En2(0,x) + dz1*En2(-1 + x,x)))*Phi2(0,x,-1 + x,x) + (2*d4*d6*cos(dz2*En2(0,-1 + x)) - 2*d4*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*d4*d6*cos(dz2*En2(0,-1 + x) + dz1*En2(x,-1 + x)) + 2*d4*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(x,-1 + x)))*Phi2(0,x,x,-1 + x) + (-2*d2*d4 + 2*d2*d4*cos(dz2*En2(0,x)) + 2*d2*d4*cos(dz1*En2(x,x)) - 2*d2*d4*cos(dz2*En2(0,x) + dz1*En2(x,x)))*Phi2(0,x,x,x) + (2*Power(d3,2) - 2*Power(d3,2)*cos(dz1*En2(-1 + x,-1 + x)))*Phi2(-1 + x,-1 + x,-1 + x,-1 + x) + (2*d3*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*d3*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(-1 + x,-1 + x)) - 2*d3*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(-1 + x,x)) + 2*d3*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(-1 + x,-1 + x) - dz1*En2(-1 + x,x)))*Phi2(-1 + x,-1 + x,-1 + x,x) + (2*d3*d6 - 2*d3*d6*cos(dz1*En2(-1 + x,-1 + x)) - 2*d3*d6*cos(dz1*En2(x,-1 + x)) + 2*d3*d6*cos(dz1*En2(-1 + x,-1 + x) - dz1*En2(x,-1 + x)))*Phi2(-1 + x,-1 + x,x,-1 + x) + (2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(-1 + x,-1 + x)) - 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(x,x)) + 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(-1 + x,-1 + x) - dz1*En2(x,x)))*Phi2(-1 + x,-1 + x,x,x) + (2*d2*d3 - 2*d2*d3*cos(dz1*En2(-1 + x,x)))*Phi2(-1 + x,x,-1 + x,x) + (2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(-1 + x,x)) - 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(x,-1 + x)) + 2*Power(d6,2)*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(-1 + x,x) + dz1*En2(x,-1 + x)))*Phi2(-1 + x,x,x,-1 + x) + (2*d2*d6 - 2*d2*d6*cos(dz1*En2(-1 + x,x)) - 2*d2*d6*cos(dz1*En2(x,x)) + 2*d2*d6*cos(dz1*En2(-1 + x,x) - dz1*En2(x,x)))*Phi2(-1 + x,x,x,x) + (2*d2*d3 - 2*d2*d3*cos(dz1*En2(x,-1 + x)))*Phi2(x,-1 + x,x,-1 + x) + (2*d2*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x)) - 2*d2*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(x,-1 + x)) - 2*d2*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) - dz1*En2(x,x)) + 2*d2*d6*cos(dz2*En2(0,-1 + x) - dz2*En2(0,x) + dz1*En2(x,-1 + x) - dz1*En2(x,x)))*Phi2(x,-1 + x,x,x) + (2*Power(d2,2) - 2*Power(d2,2)*cos(dz1*En2(x,x)))*Phi2(x,x,x,x))
